Targeted Intervention in Random Graphs

We consider a setting where individuals interact in a network, each choosing actions which optimize utility as a function of neighbors' actions. A central authority aiming to maximize social welfare at equilibrium can intervene by paying some cost to shift individual incentives, and the optimal intervention can be computed using the spectral decomposition of the graph, yet this is infeasible in practice if the adjacency matrix is unknown. In this paper, we study the question of designing intervention strategies for graphs where the adjacency matrix is unknown and is drawn from some distribution. For several commonly studied random graph models, we show that there is a single intervention, proportional to the first eigenvector of the expected adjacency matrix, which is near-optimal for almost all generated graphs when the budget is sufficiently large. We also provide several efficient sampling-based approaches for approximately recovering the first eigenvector when we do not know the distribution. On the whole, our analysis compares three categories of interventions: those which use no data about the network, those which use some data (such as distributional knowledge or queries to the graph), and those which are fully optimal. We evaluate these intervention strategies on synthetic and real-world network data, and our results suggest that analysis of random graph models can be useful for determining when certain heuristics may perform well in practice.

==> todo.txt <==
- []sec 1: intro
- []discuss references from ben
    - []punch up the wording
    - []overview of paper
- []sec 2: preliminaries
    - [X](mostly done, fix footnotes)
- []sec 3:
    - []framing of main theorem 
    - [X]push potential game proof to appendix, mention briefly in the introduction
- []sec 4: GW
    - [X]update bound
    - [X]clean up 4.2, take out proofs
    - [X]clean up gnp, make constants explicit
    - []power law — more explicit conditions?
    message for all: method doesn’t always work
    - [X]asymptotic discussion, mention dasaratha
- []sec 5: ESTIMATION
- []tell a better story — why is this important/practical
- []flesh out discussion of techniques
- []find useful references
    - [https://www.researchgate.net/publication/2918020_On_Estimating_the_Average_Degree_of_a_Graph](https://www.researchgate.net/publication/2918020_On_Estimating_the_Average_Degree_of_a_Graph)
    - banerjee duflo gossip paper [https://www.nber.org/papers/w20422.pdf](https://www.nber.org/papers/w20422.pdf)
    - key takeaway: noise is fine in graph estimations (sometimes)
- []sec 6: EXPERIMENTS
    - []initial discussion
    key things: want to hold fixed threshold effects, (beta \lambda_1) fix b = 1
    interesting budget: C = n
    []simulations — power law threshold effect
    []simulations — competitive ratios of different interventions (uniform, eig1, degree, opt)
    []gnp — importance of density threshold
    []get OPT working??
    []simulations —
    []real — importance of second eigenvalue, scatterplot of M^{-1} gap ratio vs competitive ratio of (1st vs optimal)
    []real — cherrypick ones with specific spectral gaps
    []real — fit an SBM, take matrix
- []appendix
    - []better presentation of key imported results from GGG, chung
    - []Clean up organization of omitted proofs

